Probing for the host galaxies of the fast X-ray transients XRT 000519 and XRT 110103

Over the past few years, $\sim$30 extragalactic fast X-ray transients (FXRTs) have been discovered, mainly in Chandra and XMM-Newton data. Their nature remains unclear, with proposed origins including a double neutron star merger, a tidal disruption event involving an intermediate-mass black hole and a white dwarf, or a supernova shock breakout. A decisive differentiation between these three promising mechanisms for their origin requires an understanding of the FXRT energetics, environments, and/or host properties. We present optical observations obtained with the Very Large Telescope for the FXRTs XRT 000519 and XRT 110103 and Gran Telescopio Canarias observations for XRT 000519 designed to search for host galaxies of these FXRTs. In the $g_s$, $r_s$ and $R$-band images, we detect an extended source on the North-West side of the $\sim$ $1^{\prime\prime}$ (68% confidence) error circle of the X-ray position of XRT 000519 with a Kron magnitude of $g_s=$26.29$\pm$0.09 (AB magnitude). We discuss the XRT 000519 association with the probable host candidate for various possible distances, and we conclude that if XRT 000519 is associated with the host candidate a supernova shock breakout scenario is likely excluded. No host galaxy is found near XRT 110103 down to a limiting magnitude of $R>25.8$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
